On the Performance of Non-Orthogonal Multiple Access (NOMA): Terrestrial vs. Aerial Networks

Non-orthogonal multiple access (NOMA) is a promising multiple access technique for beyond fifth generation (B5G) cellular wireless networks, where several users can be served on a single time-frequency resource block, using the concepts of superposition coding at the transmitter and selfinterference cancellation (SIC) at the receiver. For terrestrial networks, the achievable performance gains of NOMA over traditional orthogonal multiple access (OMA) are well-known. However, the achievable performance of NOMA in aerial networks, compared to terrestrial networks, is not well-understood. In this paper, we provide a unified analytic framework to characterize the outage probabilities of users considering various network settings, such as i) uplink and downlink NOMA and OMA in aerial networks, and ii) uplink and downlink NOMA and OMA in terrestrial networks. In particular, we derive closed-form rate outage probability expressions for two users, considering line-of-sight (LOS) Rician fading channels. Numerical results validate the derived analytical expressions and demonstrate the difference of outage probabilities of users with OMA and NOMA transmissions. Numerical results unveil that the optimal UAV height increases with the increase in Rice-K factor, which implies strong line-of-sight (LOS) conditions.

==> Pictures/structure/data.txt <==
draw.io
